Hardware-Level QoS Enforcement Features: Technologies, Use Cases, and Research Challenges

Recent advancements in commodity server processors have enabled dynamic hardware-based quality-of-service (QoS) enforcement. These features have gathered increasing interest in research communities due to their versatility and wide range of applications. Thus, there exists a need to understand how scholars leverage hardware QoS enforcement in research, understand strengths and shortcomings, and identify gaps in current state-of-the-art research. This paper observes relevant publications, presents a novel taxonomy, discusses the approaches used, and identifies trends. Furthermore, an opportunity is recognized for QoS enforcement utilization in service-based cloud computing environments, and open challenges are presented.

==> starter_set_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'starter_set_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{180bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{starter_set_svg-tex.pdf}}%
    \put(0.06777778,0.42383336){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{funaro_ginseng_2016}~\cite{funaro_ginseng_2016}\end{tabular}}}}}%
    \put(0.14355556,0.42383333){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{xu_vcat_2017}~\cite{xu_vcat_2017}\end{tabular}}}}}%
    \put(0.21933333,0.42383328){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{selfa_application_2017}~\cite{selfa_application_2017}\end{tabular}}}}}%
    \put(0.29505556,0.42383329){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{xu_dcat_2018}~\cite{xu_dcat_2018}\end{tabular}}}}}%
    \put(0.37083333,0.4238334){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{pons_improving_2018}~\cite{pons_improving_2018}\end{tabular}}}}}%
    \put(0.44655556,0.42383323){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{park_hypart_2018}~\cite{park_hypart_2018}\end{tabular}}}}}%
    \put(0.52233333,0.42383328){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{xiang_dcaps_2018}~\cite{xiang_dcaps_2018}\end{tabular}}}}}%
    \put(0.59811111,0.42383321){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{kim_application_2019}~\cite{kim_application_2019}\end{tabular}}}}}%
    \put(0.67383333,0.4238334){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{park_copart_2019}~\cite{park_copart_2019}\end{tabular}}}}}%
    \put(0.74961111,0.4238334){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{xiang_emba_2019}~\cite{xiang_emba_2019}\end{tabular}}}}}%
    \put(0.82538889,0.42383329){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{zhang_libra_2021}~\cite{zhang_libra_2021}\end{tabular}}}}}%
    \put(0.90111111,0.42383339){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{sohal_closer_2022}~\cite{sohal_closer_2022}\end{tabular}}}}}%
    \put(0.97688889,0.42383321){\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\citeauthor*{farina_assessing_2022}~\cite{farina_assessing_2022}\end{tabular}}}}}%
  \end{picture}%
\endgroup%

